A Complete and Natural Rule Set for Multi-Qudit Clifford Circuits in All Odd Prime Dimensions

We present a complete set of $16$ rewrite rules for multi-qudit Clifford circuits in all odd prime dimensions. Completeness means that any two Clifford circuits representing the same linear map can be rewritten into each other using these rules. Each rule involves at most three qudits and admits an intuitive interpretation. To establish completeness, we first work at the symplectic level, using the isomorphism between the symplectic group $\mathrm{Sp}(2n,\mathbb{Z}_p)$ and the quotient of the Clifford group by the Pauli group. We construct a circuit normal form that captures the stabiliser tableau of a Clifford operator and is unique up to Pauli correction. Using this normal form, we derive a complete set of symplectic relations, which we then lift to Clifford relations by incorporating Pauli corrections. We also formally verify completeness in the Agda proof assistant.

==> circuits.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{gate}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=7mm, yshift=-0.5mm, minimum width=7mm, font={\small}, tikzit category=circuit]
\tikzstyle{small gate}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=7mm, font={\small}, tikzit category=circuit]
\tikzstyle{big gate}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=13mm, yshift=-0.5mm, minimum width=5mm, font={\small}, tikzit category=circuit]
\tikzstyle{box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=6mm, yshift=-1mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{medium box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=13mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{large box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=14mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{giant box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=23mm, yshift=-0.5mm, minimum width=5mm, font={\footnotesize}]
\tikzstyle{Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, minimum size=2mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{Z phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=zxgreen, tikzit draw=blue, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{Z bold dot}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}, line width=1.2pt, tikzit category=zx]
\tikzstyle{Z bold phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=zxgreen, tikzit draw=blue, tikzit fill={rgb,255: red,216; green,248; blue,216}, line width=1.2pt]
\tikzstyle{Z tiny dot}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}, font={\tiny\boldmath}]
\tikzstyle{light Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, minimum size=2mm, shape=circle, draw={gray!80!white}, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{highlight Z dot}=[inner sep=0.1mm, font={\tiny\boldmath}, very thick, minimum size=2mm, shape=circle, draw=blue, fill=zxgreen, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{X dot}=[Z dot, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{X phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill=zxred, font={\footnotesize\boldmath}, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{X bold dot}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}, line width=1.2pt, tikzit category=zx]
\tikzstyle{X bold phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill=zxred, font={\footnotesize\boldmath}, tikzit fill={rgb,255: red,221; green,165; blue,165}, line width=1.2pt]
\tikzstyle{X tiny dot}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{light X dot}=[Z dot, shape=circle, draw={gray!80!white}, fill=zxred, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{hadamard}=[fill=zxhad, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm, tikzit fill=yellow, font={\footnotesize\boldmath}]
\tikzstyle{bold hadamard}=[fill=zxhad, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm, line width=1.2pt, tikzit fill=yellow, font={\footnotesize\boldmath}]
\tikzstyle{paulibox}=[fill=zxpaulibox, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=5mm, minimum width=5mm, font={\footnotesize}, text height=1.5ex, text depth=0.25ex, tikzit fill={rgb,255: red,138; green,159; blue,198}]
\tikzstyle{big paulibox}=[fill=zxpaulibox, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=15mm, minimum width=5mm, font={\footnotesize}, text height=1.5ex, text depth=0.25ex, tikzit fill={rgb,255: red,138; green,159; blue,198}]
\tikzstyle{vertex}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{vertex set}=[inner sep=0.2mm, minimum size=1mm, shape=circle, draw=black, fill=white, font={\footnotesize\boldmath}]
\tikzstyle{small black dot}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{cnot ctrl}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{cnot targ}=[fill=white, draw=white, shape=circle, tikzit category=circuit, label={center:$\bigoplus$}, inner sep=0pt, minimum width=2.1mm, tikzit fill={rgb,255: red,102; green,204; blue,255}, tikzit draw=black]
\tikzstyle{left state}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=-30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{ket}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=-30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{right state}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{bra}=[fill=white, draw=black, shape=regular polygon, regular polygon sides=3, regular polygon rotate=30, scale=0.7, inner sep=0.5pt, minimum size=1cm]
\tikzstyle{wide left state}=[fill=white, draw=black, minimum height=8mm, minimum width=1.5cm, shape=isosceles triangle, isosceles triangle stretches, shape border rotate=180, scale=0.7, inner sep=1pt]
\tikzstyle{wide right state}=[fill=white, draw=black, minimum height=8mm, minimum width=1.5cm, shape=isosceles triangle, isosceles triangle stretches, scale=0.7, inner sep=1pt]
\tikzstyle{scalar}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=5mm, font={\small}]
\tikzstyle{pointer edge part}=[very thick, gray]
\tikzstyle{white dot}=[Z dot, tikzit fill={rgb,255: red,216; green,248; blue,216}]
\tikzstyle{white phase dot}=[Z phase dot, tikzit fill={rgb,255: red,216; green,248; blue,216}, tikzit draw=blue]
\tikzstyle{gray dot}=[X dot, tikzit fill={rgb,255: red,221; green,165; blue,165}]
\tikzstyle{gray phase dot}=[X phase dot, tikzit fill={rgb,255: red,221; green,165; blue,165}, tikzit draw=blue]
\tikzstyle{small hadamard}=[hadamard, tikzit shape=rectangle, tikzit fill=yellow]
\tikzstyle{clabel}=[fill=white, draw=none, shape=rectangle, tikzit fill={rgb,255: red,56; green,255; blue,242}, font={\footnotesize}, inner sep=1pt]
\tikzstyle{diag label}=[fill=white, draw=none, shape=circle, tikzit fill={rgb,255: red,56; green,255; blue,242}, inner sep=1pt]
\tikzstyle{empty diagram}=[draw={gray!40!white}, dashed, shape=rectangle, minimum width=1cm, minimum height=1cm]
\tikzstyle{empty diagram small}=[draw={gray!50!white}, dashed, shape=rectangle, minimum width=0.6cm, minimum height=0.5cm]
\tikzstyle{growbox}=[fill=zxpaulibox, draw=black, shape=Ebox, tikzit shape=rectangle, minimum height=6mm]
\tikzstyle{rmat}=[draw, signal, fill={zx_grey}, signal to=east, signal from=west, inner sep=1pt, minimum height=6pt, tikzit fill={rgb,255: red,191; green,191; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{lmat}=[draw, signal, fill={zx_grey}, signal to=west, signal from=east, inner sep=1pt, minimum height=6pt, tikzit fill={rgb,255: red,164; green,162; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{umat}=[draw, signal, fill={zx_grey}, signal to=north, signal from=south, inner sep=1pt, minimum width=6pt, tikzit fill={rgb,255: red,187; green,159; blue,191}, tikzit shape=rectangle, very thick]
\tikzstyle{dmat}=[draw, signal, fill={zx_grey}, signal to=south, signal from=north, inner sep=1pt, minimum width=6pt, tikzit fill={rgb,255: red,222; green,176; blue,219}, tikzit shape=rectangle, very thick]
\tikzstyle{A box}=[gate, fill=normRed]
\tikzstyle{B box}=[medium box, fill=normRed]
\tikzstyle{C box}=[small gate, fill=normRed]
\tikzstyle{D box}=[medium box, fill=normGreen]
\tikzstyle{E box}=[gate, fill=normGreen]
\tikzstyle{F box}=[small gate, fill=normGreen]
\tikzstyle{vertex number}=[fill=white, draw=black, shape=circle, inner sep=.5pt]
\tikzstyle{vertex number 2}=[fill=white, draw=IMSBlue, shape=circle, inner sep=.5pt]

% Edge styles
\tikzstyle{hadamard edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,68; green,136; blue,255}]
\tikzstyle{hadamard edge alt}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,150; green,200; blue,255}]
\tikzstyle{box edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, thick, draw={rgb,255: red,203; green,192; blue,225}]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]
\tikzstyle{diredge}=[->]
\tikzstyle{double edge}=[-, double, shorten <=-1mm, shorten >=-1mm, double distance=2pt]
\tikzstyle{gray edge}=[-, {gray!80!white}]
\tikzstyle{pointer edge}=[->, very thick, gray]
\tikzstyle{boldedge}=[-, line width=1.6pt, shorten <=-0.17mm, shorten >=-0.17mm]
\tikzstyle{highlight edge}=[-, line width=1.6pt, shorten <=-0.17mm, shorten >=-0.17mm, draw=blue]
\tikzstyle{simple}=[-]
\tikzstyle{dashed edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, draw=black]
\tikzstyle{light dashed edge}=[-, dashed, dash pattern=on 2pt off 0.5pt, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{Z normal}=[-, tikzit fill={rgb,255: red,221; green,165; blue,165}, fill=normRed]
\tikzstyle{X normal}=[-, tikzit fill={rgb,255: red,216; green,248; blue,216}, fill=normGreen]
\tikzstyle{normal}=[-, tikzit fill={rgb,255: red,216; green,248; blue,216}, fill=normYellow]
\tikzstyle{light-fill}=[-, fill={rgb,255: red,230; green,230; blue,230}, tikzit fill={rgb,255: red,191; green,191; blue,191}, draw=none, tikzit draw={rgb,255: red,191; green,191; blue,191}]

